Fine-Tuned Language Models as Space Systems Controllers

Large language models (LLMs), or foundation models (FMs), are pretrained transformers that coherently complete sentences auto-regressively. In this paper, we show that LLMs can control simplified space systems after some additional training, called fine-tuning. We look at relatively small language models, ranging between 7 and 13 billion parameters. We focus on four problems: a three-dimensional spring toy problem, low-thrust orbit transfer, low-thrust cislunar control, and powered descent guidance. The fine-tuned LLMs are capable of controlling systems by generating sufficiently accurate outputs that are multi-dimensional vectors with up to 10 significant digits. We show that for several problems the amount of data required to perform fine-tuning is smaller than what is generally required of traditional deep neural networks (DNNs), and that fine-tuned LLMs are good at generalizing outside of the training dataset. Further, the same LLM can be fine-tuned with data from different problems, with only minor performance degradation with respect to LLMs trained for a single application. This work is intended as a first step towards the development of a general space systems controller.

==> ChangeLog.txt <==
27 Oct 2008 - The AAS.cls style file was updated to fix an issue where errors occurred if authors were listed across 2 lines in "submit" mode.

06 Mar 2009 - The AAS.cls style file was updated so the user can add or remove the keyword "Preprint" to the top under the document declaration.

13 Oct 2009 - The AAS.cls style was updated to correctly add a period (".") after the figure label caption whenever the caption extends across multiple lines.  Duplicated files were removed from the Figures folder.

19 Feb 2010 - The AAS.cls style was updated to have consistent spacing to the page number and title in the TeX template.

1 Mar 2010 - The AAS.cls style was updated to a spacing fix an issue with very long titles and author lists.

24 Mar 2011 - The AAStemplate.tex file is updated to version 2.0.6 to force the paper format be US Letter size, and not A4. The paper number was changed to generic XX-XXX and an issue was fixed with subsubsection titles.  A non-working URL footnote was replaced.

